Using Deep Neural Networks to Quantify Parking Dwell Time

In smart cities, it is common practice to define a maximum length of stay for a given parking space to increase the space's rotativity and discourage the usage of individual transportation solutions. However, automatically determining individual car dwell times from images faces challenges, such as images collected from low-resolution cameras, lighting variations, and weather effects. In this work, we propose a method that combines two deep neural networks to compute the dwell time of each car in a parking lot. The proposed method first defines the parking space status between occupied and empty using a deep classification network. Then, it uses a Siamese network to check if the parked car is the same as the previous image. Using an experimental protocol that focuses on a cross-dataset scenario, we show that if a perfect classifier is used, the proposed system generates 75% of perfect dwell time predictions, where the predicted value matched exactly the time the car stayed parked. Nevertheless, our experiments show a drop in prediction quality when a real-world classifier is used to predict the parking space statuses, reaching 49% of perfect predictions, showing that the proposed Siamese network is promising but impacted by the quality of the classifier used at the beginning of the pipeline.

==> tikz/histCNRGT.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        ybar,
        width=4.7cm,
        height=4cm,
        ticklabel style = {font=\footnotesize},
        axis x line=bottom,
        axis y line=left,
        xtick distance=120,
        ytick distance=200,
        scaled y ticks=false,
        legend style={at={(0.05,1.0)},anchor=north west},
        xlabel=Dwell Time,
        legend style={nodes={scale=0.7, transform shape}}
        %ylabel=Number of vehicles
    ]
    \addplot+ [ybar interval, opacity=0.5, color=black, pattern = north east lines, pattern color = black] table [x=Bin,y=True, col sep=comma]  {tikz/trainPklotTestCnrGT.csv};
    \addlegendentry{Ground Truth};
    \addplot+ [ybar interval, opacity=0.5, color=black] table [x=Bin,y=Pred, col sep=comma]  {tikz/trainPklotTestCnrGT.csv};
    \addlegendentry{Prediction};
    \end{axis}
\end{tikzpicture}

==> tikz/histPKLotGT.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        ybar,
        width=4.9cm,
        height=4cm,
        % xticklabel={$\left [ \pgfmathprintnumber\tick, \pgfmathprintnumber\nexttick \right )$},
        ticklabel style = {font=\footnotesize},
        axis x line=bottom,
        axis y line=left,
        % xtick={0,60,120,180,240}
        xtick distance=120,
        ytick distance=500,
        scaled y ticks=false,
        xlabel=Dwell Time,
        ylabel=Number of vehicles,
        y label style={at={(-0.25,0.5)}},
         legend style={nodes={scale=0.7, transform shape}}
    ]
    %Colunas vazias com NaN para evitar reclamações do pgfplots
        \addplot+ [ybar interval, opacity=0.5, color=black, pattern = north east lines, pattern color = black] table [x=Bin,y=True, col sep=comma]  {tikz/trainCnrTestPklotGT.csv};
        \addlegendentry{Ground Truth};
        \addplot+ [ybar interval, opacity=0.5, color=black] table [x=Bin,y=Pred, col sep=comma]  {tikz/trainCnrTestPklotGT.csv};
        \addlegendentry{Prediction};
    \end{axis}
\end{tikzpicture}

==> tikz/trainCnrTestPklot.csv <==
Bin,Pred,True,True_indepentend_gt
0,2819.0,2112,2180
30,838.0,1519,1650
60,564.0,1381,1434
90,355.0,995,986
120,304.0,821,828
150,336.0,801,851
180,387.0,876,850
210,436.0,915,881
240,396.0,824,794
270,287.0,610,513
300,192.0,388,343
330,152.0,281,245
360,120.0,198,185
390,80.0,129,159
420,72.0,134,114
450,54.0,99,119
480,62.0,130,156
510,70.0,155,159
540,67.0,120,119
570,80.0,139,129
600,89.0,135,127
630,120.0,135,83
660,101.0,72,51
690,55.0,22,21
720,43.0,9,10
750,26.0,10,11
780,13.0,4,6
810,4.0,0,2


==> tikz/trainCnrTestPklotGT.csv <==
Bin,Pred,True,True_indepentend_gt
0,669.0,2112,2180
30,541.0,1519,1650
60,502.0,1381,1434
90,350.0,995,986
120,318.0,821,828
150,349.0,801,851
180,418.0,876,850
210,457.0,915,881
240,418.0,824,794
270,296.0,610,513
300,192.0,388,343
330,149.0,281,245
360,121.0,198,185
390,75.0,129,159
420,69.0,134,114
450,52.0,99,119
480,65.0,130,156
510,75.0,155,159
540,61.0,120,119
570,75.0,139,129
600,74.0,135,127
630,98.0,135,83
660,70.0,72,51
690,26.0,22,21
720,7.0,9,10
750,7.0,10,11
780,3.0,4,6


==> tikz/trainPklotTestCnr.csv <==
Bin,Pred,True,True_indepentend_gt
0,1.0,0,0
30,315.0,280,279
60,252.0,308,307
90,214.0,358,351
120,236.0,492,482
150,238.0,521,523
180,205.0,424,439
210,177.0,413,414
240,146.0,254,268
270,108.0,173,175
300,110.0,215,205
330,107.0,262,251
360,142.0,389,333
390,283.0,788,705
420,417.0,1036,1043
450,330.0,779,798
480,172.0,333,384
510,69.0,123,171
540,87.0,181,158
570,66.0,151,180
600,12.0,31,54


==> tikz/trainPklotTestCnrGT.csv <==
Bin,Pred,True,True_indepentend_gt
0,0.0,0,0
30,95.0,278,279
60,117.0,305,307
90,142.0,349,351
120,206.0,489,482
150,245.0,521,523
180,204.0,433,439
210,181.0,420,414
240,119.0,262,268
270,86.0,174,175
300,83.0,206,205
330,103.0,252,251
360,159.0,332,333
390,342.0,709,705
420,549.0,1055,1043
450,412.0,800,798
480,219.0,380,384
510,104.0,170,171
540,89.0,154,158
570,99.0,183,180
600,19.0,40,39
630,12.0,16,19

